Caramel: Accelerating Decentralized Distributed Deep Learning with Computation Scheduling

The method of choice for parameter aggregation in Deep Neural Network (DNN) training, a network-intensive task, is shifting from the Parameter Server model to decentralized aggregation schemes (AllReduce) inspired by theoretical guarantees of better performance. However, current implementations of AllReduce overlook the interdependence of communication and computation, resulting in significant performance degradation. In this paper, we develop Caramel, a system that accelerates decentralized distributed deep learning through model-aware computation scheduling and communication optimizations for AllReduce. Caramel achieves this goal through (a) computation DAG scheduling that expands the feasible window of transfer for each parameter (transfer boundaries), and (b) network optimizations for smoothening of the load including adaptive batching and pipelining of parameter transfers. Caramel maintains the correctness of the dataflow model, is hardware-independent, and does not require any user-level or framework-level changes. We implement Caramel over TensorFlow and show that the iteration time of DNN training can be improved by up to 3.62x in a cloud environment.

==> tables/ar-a.csv <==
net,Overlapped,Workers
AlexNet v2,0.40761091983199993,8
Inception V3,0.4875707688547511,8
Resnet-50 v1,0.19175395878411405,8
Resnet-152 v2,0.17421863745288368,8
VGG-16,0.1726272588910578,8
AlexNet v2,0.32342186923594507,16
Inception V3,-0.0976863366070333,16
Resnet-50 v1,-0.10728622032817381,16
Resnet-152 v2,0.034819133007992886,16
VGG-16,0.0020467849432318497,16


==> tables/ar-r.csv <==
net,Ratio,Workers
AlexNet v2,65.70182930067674,8
Inception V3,26.92216395253827,8
Resnet-50 v1,26.347018651442045,8
Resnet-152 v2,31.583328259326894,8
VGG-16,76.7189723792711,8
AlexNet v2,72.1036822096437,16
Inception V3,42.27880779611041,16
Resnet-50 v1,45.81050816508132,16
Resnet-152 v2,48.43514755007058,16
VGG-16,73.16521760401457,16


==> tables/gpu-16w.csv <==
,Model,Components,Utilization
0,AlexNet v2,Caramel,99.02196020623263
1,Inception V3,Caramel,88.62938967999395
2,Resnet-50 v1,Caramel,72.70450231173913
3,Resnet-152 v2,Caramel,82.09772319670178
4,VGG-16,Caramel,70.65960610221377
5,AlexNet v2,Horovod,35.69690268796474
6,Inception V3,Horovod,78.41648604364124
7,Resnet-50 v1,Horovod,44.60453018805315
8,Resnet-152 v2,Horovod,51.58303918757502
9,VGG-16,Horovod,19.830433892111486
10,AlexNet v2,PS(8),40.20402080539745
11,Inception V3,PS(8),75.1636574312635
12,Resnet-50 v1,PS(8),58.97469517894749
13,Resnet-152 v2,PS(8),78.09255557367926
14,VGG-16,PS(8),18.415956905804006
15,AlexNet v2,PS(16),50.35543010094621
16,Inception V3,PS(16),85.8530466559731
17,Resnet-50 v1,PS(16),76.09015175889844
18,Resnet-152 v2,PS(16),87.27387044814952
19,VGG-16,PS(16),20.109430251929048


==> tables/gpu-8w.csv <==
,Model,Components,Utilization
0,AlexNet v2,Caramel,100.78497612328616
1,Inception V3,Caramel,93.61017824334441
2,Resnet-50 v1,Caramel,86.28093384945166
3,Resnet-152 v2,Caramel,84.83851717193424
4,VGG-16,Caramel,86.50086258087049
5,AlexNet v2,Horovod,45.145197961295445
6,Inception V3,Horovod,68.08492117409068
7,Resnet-50 v1,Horovod,64.59483961313617
8,Resnet-152 v2,Horovod,69.37579497375333
9,VGG-16,Horovod,23.837005415541885
10,AlexNet v2,PS(4),69.64983379051483
11,Inception V3,PS(4),83.4773995355198
12,Resnet-50 v1,PS(4),76.04309307400662
13,Resnet-152 v2,PS(4),81.38601835562669
14,VGG-16,PS(4),32.211252507716964
15,AlexNet v2,PS(8),73.28444653596029
16,Inception V3,PS(8),89.0103663401524
17,Resnet-50 v1,PS(8),85.92458260082773
18,Resnet-152 v2,PS(8),85.06305931200347
19,VGG-16,PS(8),33.38036460891446


==> tables/iteration-time-16w.csv <==
,Model,Components,Iteration Time
0,AlexNet v2,Caramel,1.810386298419454
1,Inception V3,Caramel,2.1808296401213942
2,Resnet-50 v1,Caramel,1.438325642497594
3,Resnet-152 v2,Caramel,3.661303118964885
4,VGG-16,Caramel,3.3698899998897653
5,AlexNet v2,Horovod,4.781323788563439
6,Inception V3,Horovod,2.3858605433540863
7,Resnet-50 v1,Horovod,2.2397377481347807
8,Resnet-152 v2,Horovod,5.663607740087758
9,VGG-16,Horovod,11.628449546519061
10,AlexNet v2,PS(8),4.45895700004048
11,Inception V3,PS(8),2.5715300000769385
12,Resnet-50 v1,PS(8),1.7731800000439832
13,Resnet-152 v2,PS(8),3.8490820000941386
14,VGG-16,PS(8),12.929825000022412
15,AlexNet v2,PS(16),3.560053000056324
16,Inception V3,PS(16),2.2513539999870518
17,Resnet-50 v1,PS(16),1.3743270000479482
18,Resnet-152 v2,PS(16),3.444154000006004
19,VGG-16,PS(16),11.84096699990584


==> tables/iteration-time-8w.csv <==
,Model,Components,Iteration Time
0,AlexNet v2,Caramel,1.693491
1,Inception V3,Caramel,1.998616
2,Resnet-50 v1,Caramel,1.157874
3,Resnet-152 v2,Caramel,3.4435550000000004
4,VGG-16,Caramel,2.665837
5,AlexNet v2,Horovod,3.7806557
6,Inception V3,Horovod,2.7479036
7,Resnet-50 v1,Horovod,1.5466011000000002
8,Resnet-152 v2,Horovod,4.2110667
9,VGG-16,Horovod,9.673916499999999
10,AlexNet v2,PS(4),2.4505220000000003
11,Inception V3,PS(4),2.241215
12,Resnet-50 v1,PS(4),1.313761
13,Resnet-152 v2,PS(4),3.589635
14,VGG-16,PS(4),7.158902
15,AlexNet v2,PS(8),2.328986
16,Inception V3,PS(8),2.101899
17,Resnet-50 v1,PS(8),1.162676
18,Resnet-152 v2,PS(8),3.4344650000000003
19,VGG-16,PS(8),6.908169


==> tables/ps-a.csv <==
net,Overlapped,Workers
AlexNet v2,0.0004980125000000335,8
Inception V3,-0.14950358509999995,8
Resnet-50 v1,-0.23155207629999985,8
Resnet-152 v2,-0.29003818439999995,8
VGG-16,-0.2025070445999999,8
AlexNet v2,-0.01245383610000006,16
Inception V3,-0.236395782,16
Resnet-50 v1,-0.43030469019999995,16
Resnet-152 v2,-0.2990793893,16
VGG-16,-0.3021169173999999,16


==> tables/ps-r.csv <==
net,Ratio,Workers
AlexNet v2,60.900244593275474,8
Inception V3,58.325579886570075,8
Resnet-50 v1,40.22410532770381,8
Resnet-152 v2,54.20592271314978,8
VGG-16,73.00376032521886,8
AlexNet v2,68.96220511905868,16
Inception V3,51.8672899188855,16
Resnet-50 v1,33.049543951556956,16
Resnet-152 v2,34.02978839350298,16
VGG-16,75.25688141522924,16

